Search for Anomalous Production of Events with a High Energy Lepton and Photon at the Tevatron

We present results of a search for for the anomalous production of events containing a high-transverse momentum charged lepton (electron or muon) and photon, accompanied by missing transverse energy (MET), and/or additional leptons and photons, and jets (X). We use the same kinematic selection criteria as in a previous CDF search, but with a substantially larger data set, 305pb-1, a ppbar collision energy of 1.96 TeV, and the upgraded CDF II detector. We find 42 Lepton + Photon + MET events versus a standard model expectation of 37.3 +- 5.4 events. The level of excess observed in Run I, 16 events with an expectation of 7.6 +- 0.7 events (corresponding to a 2.7 sigma effect), is not supported by the new data. In the signature of Multi-Lepton + Photon we observe 31 events versus an expectation of 23.0 +- 2.7 events. In this sample we find no events with an extra photon or MET and so find no events like the one 'two electrons + two photons + MET' ('eeggmet') event observed in Run I.

==> electron/tables/r184778_e6449604.table <==
Run/Event  : 184778/6449604\\
Electrons  : 1,
%Muons      : 0\\
Photons    : 1,
Jets       : 3,
$\met$    = 26.6, $H_T$      = 431.0,
Loose tags : 1\\
     Electrons                                             \\
\begin{tabular} {|l|l|l|l|l|l|l|l|l|l|l|l|l|l|l|l|l|l|} 
\hline	         				          
\rotatebox{90}{Type                   } &		          
\rotatebox{90}{Triggered              } &		          
\rotatebox{90}{$E_T$                  } &		          
\rotatebox{90}{Track $P_T$            } &		          
\rotatebox{90}{$\phi$	          } &		          
\rotatebox{90}{$\eta$	          } &		          
\rotatebox{90}{Ax/St/Si		  } &	                  
\rotatebox{90}{Track $z_0$            } &		          
\rotatebox{90}{E/P                    } &		          
\rotatebox{90}{Lshr                   } &		          
\rotatebox{90}{$\chi^2$	          } &		          
\rotatebox{90}{$\Delta X$		  } &	                  
\rotatebox{90}{$\Delta Z$		  } &	                  
\rotatebox{90}{Iso$E_T$		  } &	                  
\rotatebox{90}{Track Iso		  } &	                  
\rotatebox{90}{Conversion		  } &	                  
\rotatebox{90}{Fid.Ele.               } &		          
\rotatebox{90}{Track $d_0$            } \\
\hline                                                        
HCEM & 1 & 177 & 39 & -0.1 & -0.6 & 4/4/12 & 0.3 & 4.6 & 0.1 & 26 & 0.5 & 0.4 & 0.0 & 37 & 0 & 1 & -0.0 \\ 
\hline                                                    
\hline                                                      
\end{tabular}                                               
\\ Photons                                           \\
\begin{tabular} {|l|l|l|l|l|l|l|l|l|l|l|l|l|l|l|l|l|}     
\hline	         				      
\rotatebox{90}{Type                   } &		      
\rotatebox{90}{Triggered              } &		      
\rotatebox{90}{$E_T$                  } &		      
\rotatebox{90}{$\phi$	          } &		      
\rotatebox{90}{$\eta$	          } &		      
\rotatebox{90}{Had/Em 		  } &	              
\rotatebox{90}{$\chi^2$	          } &		      
\rotatebox{90}{N Tracks               } &		      
\rotatebox{90}{Track $P_T$            } &		      
\rotatebox{90}{Iso$E_T$		  } &	              
\rotatebox{90}{Track Iso		  } &	              
\rotatebox{90}{2 Cluster E            } &	              
\rotatebox{90}{CES X                  } &	              
\rotatebox{90}{CES Z                  } &	              
\rotatebox{90}{Fid.Chimney            } &		      
\rotatebox{90}{Fid.Ele.               } &		      
\rotatebox{90}{Cluster E              } \\	      
\hline                                                    
C & 1 & 
28.1 & -0.9 & -0.7 & 0.0 & 1.6 & 0 & 0.0 & 0.7 & 0.0 & 2.6 & -11.5 & -142.2 & 1 & 1 & 35.5 \\ 
\hline                                                    
\hline                                                      
\end{tabular}                                               
\\ Jets                                               \\ 
\begin{tabular} {|l|l|l|l|l|l|l|}                           
\hline	         				      
\rotatebox{90}{Type                     } &		      
\rotatebox{90}{$E_T$                    } &		      
\rotatebox{90}{$\phi$	          } &		      
\rotatebox{90}{$\eta$	          } &		      
\rotatebox{90}{EmFr   		  } &	              
\rotatebox{90}{N Tracks      	          } &   	      
\rotatebox{90}{Tagged      	          } \\	      
\hline                                                      
C & 84.9 & 3.0 & 0.8 & 0.4 & 7 & 1 \\ 
\hline                                                    
W & 64.1 & 3.0 & 1.4 & 0.8 & 18 & 0 \\ 
\hline                                                    
W & 50.4 & 2.9 & 1.9 & 0.5 & 3 & 0 \\ 
\hline                                                    
\hline                                                      
\end{tabular}                                               
\\ $\met$                                           \\
\begin{tabular} {|l|l|l|l|l|}                             
\hline	         				      
\rotatebox{90}{Type                     } &		      
\rotatebox{90}{$\met$                  } &		      
\rotatebox{90}{$\phi$	            } &		      
\rotatebox{90}{$\met_X$                } &		      
\rotatebox{90}{$\met_Y$                } \\	      
\hline                                                    
Raw  & 28.3 & -3.1 & -28.3 & -1.8\\
\hline                                                    
e &   &   & 11.6 & -1.0\\
 $\gamma$ &  &   & 0.0 & -0.0\\
j &  &   & 3.5 & -0.4\\
j &  &   & 1.1 & -0.2\\
j &  &   & -2.9 & 0.6\\
\hline                                                    
Corrected for j,$\mu$ & 26.6 & -3.1 & -26.5 & -1.8\\
\hline                                                    
\hline                                                      
\end{tabular}                                               
\\ Combinations                                      \\
\begin{tabular} {|l|l|l|l|l|l|}
\hline                                                      
 & electron & photon & jet & jet & jet\\\hline                                                      
electron &  -  & 53.6
 & 304.3
 & 323.2
 & 347.2
\\
photon & 53.6
 &  -  & 121.7
 & 132.8
 & 144.4
\\
jet & 304.3
 & 121.7
 &  -  & 52.5
 & 78.2
\\
jet & 323.2
 & 132.8
 & 52.5
 &  -  & 39.0
\\
jet & 347.2
 & 144.4
 & 78.2
 & 39.0
 &  - \\
\hline                                                      
12 &  -  &  -  & 331.9
 & 353.2
 & 379.6
\\
13 &  -  & 331.9
 &  -  & 446.6
 & 467.9
\\
14 &  -  & 353.2
 & 446.6
 &  -  & 475.6
\\
15 &  -  & 379.6
 & 467.9
 & 475.6
 &  - \\
23 & 331.9
 &  -  &  -  & 186.6
 & 203.7
\\
24 & 353.2
 &  -  & 186.6
 &  -  & 199.1
\\
25 & 379.6
 &  -  & 203.7
 & 199.1
 &  - \\
34 & 446.6
 & 186.6
 &  -  &  -  & 99.4
\\
35 & 467.9
 & 203.7
 &  -  & 99.4
 &  - \\
45 & 475.6
 & 199.1
 & 99.4
 &  -  &  - \\
\hline                                                      
\end{tabular}                                               


==> muon/tables/r166008_e3466824.table <==
Run/Event  : 166008/3466824\\
%Electrons  : 0 \\
Muons      : 1,
Photons    : 1,
Jets       : 1,
$\met$    = 35.7,
$H_T$      = 436.9,
Loose tags : 0\\
     Muons                                             \\
\begin{tabular} {|l|l|l|l|l|l|l|l|l|l|l|l|l|l|l|l|l|}       
\hline	         				      
\rotatebox{90}{Type                   } &		      
\rotatebox{90}{Triggered              } &		      
\rotatebox{90}{$P_T$                  } &		      
\rotatebox{90}{$\phi$	          } &		      
\rotatebox{90}{$\eta$	          } &		      
\rotatebox{90}{Ax/St/Si		  } &	              
\rotatebox{90}{Track $z_0$            } &		      
\rotatebox{90}{CAL EM                 } &		      
\rotatebox{90}{CAL HAD                } &		      
\rotatebox{90}{Iso$E_T$		  } &	              
\rotatebox{90}{Track Iso		  } &	              
\rotatebox{90}{Cosmic   	          } &	              
\rotatebox{90}{$|\Delta X_{CMU}|$    } &		      
\rotatebox{90}{$|\Delta X_{CMP}|$    } &		      
\rotatebox{90}{$|\Delta X_{CMX}|$    } &		      
\rotatebox{90}{Region is OK    	  } &	              
\rotatebox{90}{Track $d_0$            } \\	      
\hline                                                    
CMUP   & 1 & 184.1 & 2.1 & -0.5 & 4/4/0 & 37.4 & 0.5 & 1.1 & 0.0 & 0.0 & 0 & -0.0 & 0.4 & 0.0 & 0 & 0.0 \\ 
\hline                                                    
\hline                                                      
\end{tabular}                                               
\\ Photons                                           \\
\begin{tabular} {|l|l|l|l|l|l|l|l|l|l|l|l|l|l|l|l|l|}     
\hline	         				      
\rotatebox{90}{Type                   } &		      
\rotatebox{90}{Triggered              } &		      
\rotatebox{90}{$E_T$                  } &		      
\rotatebox{90}{$\phi$	          } &		      
\rotatebox{90}{$\eta$	          } &		      
\rotatebox{90}{Had/Em 		  } &	              
\rotatebox{90}{$\chi^2$	          } &		      
\rotatebox{90}{N Tracks               } &		      
\rotatebox{90}{Track $P_T$            } &		      
\rotatebox{90}{Iso$E_T$		  } &	              
\rotatebox{90}{Track Iso		  } &	              
\rotatebox{90}{2 Cluster E            } &	              
\rotatebox{90}{CES X                  } &	              
\rotatebox{90}{CES Z                  } &	              
\rotatebox{90}{Fid.Chimney            } &		      
\rotatebox{90}{Fid.Ele.               } &		      
\rotatebox{90}{Cluster E              } \\	      
\hline                                                    
C & 0 & 
42.8 & -0.1 & 0.9 & 0.1 & 17.6 & 0 & 0.0 & 0.2 & 0.0 & 0.0 & -0.7 & 188.3 & 1 & 1 & 55.5 \\ 
\hline                                                    
\hline                                                      
\end{tabular}                                               
\\ Jets                                               \\ 
\begin{tabular} {|l|l|l|l|l|l|l|}                           
\hline	         				      
\rotatebox{90}{Type                     } &		      
\rotatebox{90}{$E_T$                    } &		      
\rotatebox{90}{$\phi$	          } &		      
\rotatebox{90}{$\eta$	          } &		      
\rotatebox{90}{EmFr   		  } &	              
\rotatebox{90}{N Tracks      	          } &   	      
\rotatebox{90}{Tagged      	          } \\	      
\hline                                                      
C & 174.3 & -1.2 & 0.7 & 0.3 & 14 & 0 \\ 
\hline                                                    
\hline                                                      
\end{tabular}                                               
\\ $\met$                                           \\
\begin{tabular} {|l|l|l|l|l|}                             
\hline	         				      
\rotatebox{90}{Type                     } &		      
\rotatebox{90}{$\met$                  } &		      
\rotatebox{90}{$\phi$	            } &		      
\rotatebox{90}{$\met_X$                } &		      
\rotatebox{90}{$\met_Y$                } \\	      
\hline                                                    
Raw  & 206.2 & 2.1 & -110.9 & 173.8\\
\hline                                                    
$\mu$ &  &   & 83.9 & -159.9\\
 $\gamma$ &  &   & -1.3 & 0.2\\
j &  &   & -2.5 & 6.2\\
\hline                                                    
Corrected for j,$\mu$ & 35.7 & 2.5 & -29.5 & 20.1\\
\hline                                                    
\hline                                                      
\end{tabular}                                               
\\ Combinations                                      \\
\begin{tabular} {|l|l|l|l|}
\hline                                                      
 & muon & photon & jet\\\hline                                                      
muon &  -  & 201.6
 & 428.0
\\
photon & 201.6
 &  -  & 92.4
\\
jet & 428.0
 & 92.4
 &  - \\
\hline                                                      
12 &  -  &  -  & 481.4
\\
13 &  -  & 481.4
 &  - \\
23 & 481.4
 &  -  &  - \\
\hline                                                      
\end{tabular}                                               

